Neural networks for geospatial data

Analysis of geospatial data has traditionally been model-based, with a mean model, customarily specified as a linear regression on the covariates, and a covariance model, encoding the spatial dependence. We relax the strong assumption of linearity and propose embedding neural networks directly within the traditional geostatistical models to accommodate non-linear mean functions while retaining all other advantages including use of Gaussian Processes to explicitly model the spatial covariance, enabling inference on the covariate effect through the mean and on the spatial dependence through the covariance, and offering predictions at new locations via kriging. We propose NN-GLS, a new neural network estimation algorithm for the non-linear mean in GP models that explicitly accounts for the spatial covariance through generalized least squares (GLS), the same loss used in the linear case. We show that NN-GLS admits a representation as a special type of graph neural network (GNN). This connection facilitates use of standard neural network computational techniques for irregular geospatial data, enabling novel and scalable mini-batching, backpropagation, and kriging schemes. Theoretically, we show that NN-GLS will be consistent for irregularly observed spatially correlated data processes. We also provide a finite sample concentration rate, which quantifies the need to accurately model the spatial covariance in neural networks for dependent data. To our knowledge, these are the first large-sample results for any neural network algorithm for irregular spatial data. We demonstrate the methodology through simulated and real datasets.

==> Simulation/Realdata/RMSE_0704.csv <==
"","NN_kriging","NNGLS_kriging","NNGLS_update_kriging","NN","DeepKriging","DeepKriging_spline"
"1",0.915642242803427,0.916103745515529,0.916400368413396,0.905411060547737,0.893403523231476,0.889153552941731
"2",0.787171131631663,0.759920462318131,0.78432289677967,0.872845417798289,0.803148264917115,0.892805896521448
"3",0.804206005274929,0.789332917576753,0.794009481635805,0.886469772970305,0.877947496882192,0.672577727059045
"4",0.851490861917021,0.841209746157109,NA,0.93749191071319,0.942453246517374,0.889124129861101
"5",0.772678486854925,0.744967293347651,0.79187591159906,0.817724595328891,0.793133951658124,0.742890029820954
"6",0.917219478977298,0.92875067957486,0.913951080809705,0.986125492079188,0.943881802961245,0.932655777388702
"7",0.807420015639815,0.782199793949312,0.801000491029095,0.854672248312175,0.775073357598733,0.835761456453492
"8",0.851556417183044,0.846047461154107,0.8427875564017,0.900399988876964,0.850724442589985,0.767404428156657
"9",0.953731717625982,0.915706956040119,0.932760302001834,0.94963553919714,0.922050145233359,0.881326052364276
"10",0.799863221378536,0.739731332244385,0.773611123877771,0.892887538498098,0.747260574965315,0.732728099278736
"11",0.814837240537105,0.797011326361711,0.81000084094372,0.839943267057154,0.806585551845021,0.814887338411784
"12",0.878328946470876,0.846415167714733,0.85700738868278,0.863103184147127,0.78273130478593,0.777117809213351
"13",0.926006989844891,0.742010140619099,0.767919529847658,0.992481863480241,0.826110021111928,0.781475383895481
"14",0.913037596317532,0.90410937370137,0.909500822429435,0.947971739818324,0.89584804664958,0.858703037365327
"15",0.948531877734653,0.894274643581307,0.902095824478114,0.966517381610578,0.908740565665763,0.889857618067836
"16",0.916541440896931,0.907142455054396,0.912337315231662,0.921254855101258,0.9387735494055,0.872512577520293
"17",0.854569676203671,0.848852761828974,0.893938238733974,0.862503676821064,0.797835450024776,0.801267244097856
"18",0.835038121817886,0.832827533998611,0.833230165859242,0.905680440629856,0.804985469002249,0.794246073597987
"19",0.956401520468213,0.825577207774665,0.86136531139942,1.03452425458961,0.961462167120559,0.899789576121377
"20",0.934513364982424,0.879813134709579,0.936017408531656,0.931710633991796,0.907258392779926,0.908166269362203
"21",0.769691799296209,0.756897219574127,0.770690571104363,0.870126288738441,0.801069325514588,0.761662751908522
"22",0.957264806501792,0.930597481757306,0.937969839696298,0.983825545456015,0.927838931854083,0.897169594955062
"23",0.869775815745324,0.839679941832664,0.84197934171117,0.926275653788752,0.915527982841867,0.863617635573675
"24",0.904305407611036,0.899506265441809,0.905311323149334,0.938495710386798,0.936208603726962,0.894386291139782
"25",1.02409407631844,1.02336976970929,1.04599966318969,0.92295810436088,1.00845410357411,1.20921718577739
"26",0.86949876825434,0.854798609079172,0.86431264664464,0.894499284483701,0.931275822566084,0.849082048593181
"27",0.851919821392679,0.857952087255198,0.856682453620406,0.955072786672169,0.836744394225646,0.831320346014546
"28",0.831398854160808,0.801820499951937,0.816060899449052,0.846561687117467,0.797794281178172,0.748285024709583
"29",0.915907008002737,0.881443807639255,0.880839739431886,0.934816834432418,0.919408264703948,0.890254867295118
"30",0.820367020641788,0.818237204383472,0.816967297489289,0.901234020727902,0.887434824701613,0.814176662301775
"31",0.803575560464992,0.797699672075198,0.784599053274001,0.882018665202356,0.789290790086747,0.762797957237935
"32",0.812609788584698,0.83614053381406,0.816387093427136,0.918592224976371,0.833761335754558,0.899691982092004
"33",0.975838544665426,0.959820585154365,0.976337575127351,0.954165704895128,0.926144994155195,0.921070735736698
"34",0.908171478206394,0.874786567984752,0.894391306056785,0.86797939089406,0.902599722097439,0.80909362863613
"35",0.807740417047467,0.779516174773222,0.790207845052974,0.896108360600655,0.879479077241023,0.810550310109243
"36",0.951879347438686,0.962170371166596,0.955083421721735,0.997559200368793,1.00532778152484,0.925707171890444
"37",0.830899687244538,0.836263078127475,0.829877255107356,0.925519749323279,0.886304831115614,0.864459598092726
"38",0.912842398878294,0.906592522249868,0.936529550058079,0.79960154508336,0.863703024678537,0.773043296278318
"39",0.901332827201344,0.869147137514691,0.887523043797552,0.93763315957038,0.932746067509121,0.901703343672287
"40",0.874302488148883,0.838095773301972,0.863961716535362,0.847688711546825,0.841828907281275,0.763359754677244
"41",0.865264889343846,0.847069697360646,0.862078409917916,0.879874309847049,0.857090172743923,0.812499790014722
"42",0.926436956164145,0.91161368038413,0.915189610760188,0.958619144309839,1.00802854773522,0.943044402896909
"43",0.974799888159827,0.924083014937654,0.957820714066792,0.974330959220549,0.959777259379163,0.903581217080775
"44",0.88500281825627,0.853698661282823,0.868177673602406,0.884764600795105,0.855411910627874,0.865729628834502
"45",0.799180680824345,0.77554466652757,0.789102386971456,0.807237236063202,0.748948775990245,0.775580878876976
"46",0.868304838830409,0.76090221143479,0.791709690833035,0.924835868368779,0.829306330636358,0.75788962044661
"47",0.922374731428758,0.883018034221682,0.908025537644388,0.957849630271129,0.919760670617728,1.03679174445891
"48",0.952846219782795,0.935948419503574,0.938709589468411,0.92969870300635,0.927346524125539,0.910495799488023
"49",0.910101699368978,0.89656606371494,0.898728387995067,0.90231387945884,0.85638196536918,0.805760727305526
"50",0.813738960637601,0.789683456519991,0.814540349492234,0.882906706422963,0.951641854023705,0.826507623364033
"51",0.769637899768474,0.762616430565011,0.790387468149594,0.823902942672969,0.73825041754472,0.779918104189872
"52",0.760976753399948,0.793908051826544,0.801338472343578,0.826464229038529,0.755715931992713,0.7153733093719
"53",0.8941870959552,0.843591579890679,0.860418806305974,0.970697727775965,0.898753191817822,0.866322544782146
"54",0.869658656499818,0.824766942755272,0.833433516395819,0.896400617881563,0.888055928880151,0.813143383122052
"55",0.840152575987157,0.850928159345133,0.858014500148643,0.876937805942007,0.887619719902283,0.856425030174714
"56",0.906959111627661,0.901163470210064,0.923133054506599,0.886029117474861,0.80602006222325,0.89708229099588
"57",0.78011791289003,0.739788214670984,0.749976103424461,0.839056041313874,0.79085723336242,0.811214946511712
"58",0.7400375637432,0.748594514865981,0.730636308447877,0.842538121086999,0.802452932399793,0.776022615412453
"59",0.760606074724433,0.752901810213633,0.748250579636936,0.882393095830783,0.918926678407182,0.828974365770619
"60",0.954660404878417,0.951755407206952,0.976549506322898,0.870051236581017,0.826455070322261,0.806277018523485
"61",0.91319404100757,0.901129427364421,0.915475291275718,0.90913393512729,0.884135556295753,0.84856559594961
"62",0.898789632618652,0.866904338098303,0.874970273601787,0.925493759553955,0.780680775107341,0.915633725976179
"63",0.903793304791647,0.852230738780385,0.870022120308185,0.917732653684238,0.917477537536274,0.868342985219271
"64",0.948646776326435,0.915293083467608,0.949094607399736,0.926265163571324,0.901655782596179,0.890509067736625
"65",0.831110893845635,0.79134166260684,0.812151460880649,0.875506441664886,0.783593621223038,0.787801479806514
"66",0.876105091476309,0.852822459776267,0.863964797876758,0.872643044051917,0.845896157871241,0.939770307024066
"67",0.873022774797707,0.889293732694537,0.896144782159543,0.894352815597943,0.845833303644654,0.83907660121934
"68",0.889947006091521,0.887037508802857,0.877179024559094,0.922177612537389,0.915620729488563,0.810617885371001
"69",0.876938861789664,0.867261253358096,0.881629455997344,0.940833572678975,0.915523260999367,0.873892235832279
"70",0.859160458775881,0.871992310921319,0.867489587388607,0.951482580488381,0.911876910780073,0.852544836092153
"71",0.865114382827999,0.84920419548115,0.852117382284578,0.911481252266479,0.893410065986935,0.859536775673421
"72",0.948777727381778,0.890375555142851,0.945556757307455,0.901113834176791,0.899720222128585,0.906567280257691
"73",0.994385757944641,0.835014113257749,0.893897771462632,1.04039579600487,0.924658133360556,0.96323147728171
"74",0.888889414449894,0.85181784981012,0.871151651889576,0.944930566046222,0.912881872178352,0.765142803903962
"75",0.760871914730519,0.770407958741794,0.778149243419728,0.924544793810591,0.869561311405901,0.764577987500658
"76",0.839271827256063,0.809142438209524,0.816555183210216,0.894446635781313,0.930331726151461,0.826143447295584
"77",0.777393771988406,0.794768476901228,0.79554735241419,0.884578713134611,0.857572177079151,0.820418565820344
"78",0.828589335380229,0.803038688993364,0.808091494727628,0.81953512604188,0.759150074564797,0.79327779820315
"79",0.973803167351176,0.962967608022631,0.9861131360002,0.951438436665645,0.915268488853295,0.906828834775763
"80",0.842415405170854,0.808070045646753,0.850766135073251,0.931919851398939,0.95823487547263,0.815495086895062
"81",0.923291762957755,0.927345756457834,0.940524786180419,0.866120017152415,0.844020457695944,0.85666278784787
"82",0.954938428281114,0.896705163514181,0.888065569905044,0.995288372317904,0.927848575246504,0.8902492932386
"83",0.87501504103505,0.881366939506843,0.880541162213803,0.951409167001799,0.93513158750795,0.854014436005382
"84",0.884869292059139,0.861798186554971,0.863433611750672,0.950614453048938,0.899210132462271,0.833488478387162
"85",0.832341704215842,0.83385306530373,0.824834123652989,0.875975780749363,0.800504072432602,0.768410028825498
"86",0.848985057634382,0.770142626061181,0.792765287697596,0.890249115054679,0.794901807681152,0.761511256318954
"87",0.925449363973908,0.925673113791764,0.922980473901188,0.978658804607599,0.962464426010118,0.930093406185895
"88",0.963959917272598,0.937108087120299,0.937850710547916,0.995245152217806,0.974657657228884,0.919129668358568
"89",0.867785496821024,0.888989054511224,0.883846262326434,0.964275526878495,0.956416494344906,0.891215895569488
"90",0.908176540164182,0.89461993111212,0.907810164862326,0.937201695845479,0.911723601222216,0.858448695988889
"91",0.94712496364436,0.866156399927163,0.891782258949194,0.975154118429499,0.897700398704748,0.855403413078674
"92",0.830878969296944,0.810738485759588,0.822285705060796,0.93434324891821,0.881098960433503,0.748076353775166
"93",0.890848254897835,0.825383925145,0.857671194506473,0.924429280033827,0.89327072374622,0.929531826467418
"94",0.987884426370846,0.953057661789678,0.956471625608616,0.980623672311398,0.962440401309433,0.941107035237963
"95",0.822650520224393,0.809248704940895,0.815791822059877,0.882151999492963,0.852473580487667,0.791427784808287
"96",0.888971076523683,0.870042261631012,0.882494986503899,0.861234424676795,0.801986464400064,0.942626135968895
"97",0.822088293197028,0.796655888066173,0.820160106995945,0.876083781673697,0.915058202001493,0.809124182685961
"98",0.991949645788401,0.976798110957858,0.997047567979981,0.95173963590336,0.918532192625012,0.92371237255806
"99",0.893505556102137,0.856652414088632,0.856960035632972,0.899632064457372,0.861111470720254,0.834017957759597
"100",0.922741798302573,0.89376568923395,0.933132653648134,0.91273295763037,0.858905741475676,0.808669319818403

